Bregman Proximal Framework for Deep Linear Neural Networks

A typical assumption for the analysis of first order optimization methods is the Lipschitz continuity of the gradient of the objective function. However, for many practical applications this assumption is violated, including loss functions in deep learning. To overcome this issue, certain extensions based on generalized proximity measures known as Bregman distances were introduced. This initiated the development of the Bregman proximal gradient (BPG) algorithm and an inertial variant (momentum based) CoCaIn BPG, which however rely on problem dependent Bregman distances. In this paper, we develop Bregman distances for using BPG methods to train Deep Linear Neural Networks. The main implications of our results are strong convergence guarantees for these algorithms. We also propose several strategies for their efficient implementation, for example, closed form updates and a closed form expression for the inertial parameter of CoCaIn BPG. Moreover, the BPG method requires neither diminishing step sizes nor line search, unlike its corresponding Euclidean version. We numerically illustrate the competitiveness of the proposed methods compared to existing state of the art schemes.

==> figures/Experiment38/Description.txt <==
Statistical evaluation. Number of experiment: 40

X: Random matrix in interval [0,1] (seed 1)
Y: Random matrix in interval [0,1] (seed 2)
Weights: Initialized with random matrices in interval [0,0.1] (seed 1,..,40)
Number of layers: 3,4,5
Number of iterations: 10,000

==> figures/Experiment38/Statistics_data/l1reg1e-01_nlayer3_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
13.12508582 12.86433730 12.77512685 12.86425626 12.63743677 12.63743677 12.63743677 12.93812513 12.86418041 
13.30300810 12.86432045 12.74300921 12.86425917 12.86417121 12.63743677 12.86417121 12.86544474 12.86417289 
13.08847965 12.86428662 12.63748561 12.86432384 12.86417121 12.86417121 12.86417121 12.86457287 12.86417153 
13.50766334 12.86426737 12.68440995 12.63802961 12.86417121 12.86417121 12.86417121 12.86606684 12.86417289 
13.18073145 12.86429777 12.63748981 12.86426578 12.86417121 12.86417121 12.86417121 12.86469186 12.86417161 
13.35872665 12.86425685 12.63744258 12.86428210 12.86417121 12.86417121 12.86417121 12.86484032 12.86417172 
13.36091975 12.86421598 12.63743677 12.86419981 12.86417121 12.86417121 12.86417121 12.86592718 12.86417239 
13.25799170 12.86430655 12.70773350 12.63797515 12.86417121 12.86417121 12.86417121 12.86623838 12.86417372 
13.42760262 12.64394430 13.04148024 12.63838509 12.86417121 12.86417121 12.86417121 12.86508026 12.86417444 
13.39923366 12.86427771 12.74723035 12.86424598 12.86417121 12.86417121 12.86417121 12.86532374 12.86417201 
13.20554526 12.86425131 12.63743677 12.86424754 12.86417121 12.86417121 12.86417121 12.86531543 12.86417160 
13.40052550 12.86437496 12.74060333 12.86434244 12.63743677 12.63743677 12.63743677 12.99393703 12.86417517 
13.12625250 12.86427293 12.64310125 12.86423425 12.86417121 12.86417121 12.86417121 12.86474666 12.86417151 
13.15706748 12.86429392 12.63820256 12.86425629 12.86417121 12.86417121 12.86417121 12.86574412 12.86417159 
13.11536872 12.86430489 12.80169139 12.86421607 12.86417121 12.86417121 12.86417121 12.95193927 12.86418138 
13.31921639 12.86430965 12.71364461 12.86426278 12.86417121 12.86417121 12.86417121 12.86591862 12.86417278 
13.25849921 12.86425307 12.74184626 12.86433240 12.86417121 12.86417121 12.86417121 12.86468963 12.86417161 
13.37940570 12.86426171 12.66693554 12.86424566 12.86417121 12.86417121 12.86417121 12.86478857 12.86417250 
13.25409680 12.86420703 12.63743692 12.86420579 12.86417121 12.86417121 12.86417121 12.86526716 12.86417159 
13.40270617 12.86421526 12.63767140 12.86420692 12.86417121 12.86417121 12.86417121 12.91624428 12.86417310 
13.27097952 12.86430339 12.63744728 12.63814457 12.86417121 12.86417121 12.86417121 12.86539224 12.86417180 
13.26045369 12.86425549 12.74188909 12.86422649 12.66479544 12.63743677 12.66479544 12.86498873 12.86417162 
13.35984105 12.86426511 12.63970375 12.63806139 12.86417121 12.86417121 12.86417121 12.86501569 12.86417164 
13.42470479 12.86425277 12.73802628 12.86427770 12.86417121 12.86417121 12.86417121 12.66741855 12.63745538 
13.21699509 12.86424889 12.74325158 12.86420257 12.86417121 12.86417121 12.86417121 12.86484918 12.86417156 
13.15307715 12.86430223 12.63779672 12.86422739 12.86417121 12.86417121 12.86417121 12.86569701 12.86417192 
13.40749424 12.86428076 12.72987726 12.63810322 12.86417121 12.86417121 12.86417121 12.86593015 12.86417178 
13.26548254 12.86425287 12.66479545 12.86420554 12.86417121 12.86417121 12.86417121 12.86505893 12.86417166 
13.13026193 12.86424944 12.63744162 12.86432595 12.86417121 12.86417121 12.86417121 12.86516894 12.86417156 
13.38317307 12.86423647 12.74169568 12.86421235 12.86417121 12.86417121 12.86417121 12.86886937 12.86417214 
13.05784386 12.86421893 12.63744799 12.86419526 12.86417121 12.86417121 12.86417121 12.86455812 12.86417152 
13.53378078 12.86427145 12.63750161 12.86423021 12.86417121 12.86417121 12.86417121 12.86698283 12.86417350 
13.23506191 12.86425833 12.65819240 12.86425205 12.86417121 12.86417121 12.86417121 12.86475524 12.86417244 
13.29724467 12.86425238 12.74605237 12.86433067 12.86417121 12.86417121 12.86417121 12.86535209 12.86417161 
13.29426630 12.86432348 12.63743764 12.86423561 12.63743677 12.63743677 12.63743677 12.86673679 12.86417262 
13.21604209 12.86423333 13.14341775 12.86417510 12.86417121 12.86417121 12.86417121 12.86644763 12.86417624 
13.44384365 12.86423474 12.64132975 12.86422656 12.86417121 12.86417121 12.86417121 12.86682840 12.86417204 
13.24903033 12.86430191 12.63916219 12.86425673 12.86417121 12.86417121 12.86417121 12.92802872 12.86417368 
13.41230305 12.63832825 12.83080470 12.63908346 12.86417121 12.86417121 12.86417121 12.89352154 12.86417560 
13.39080181 12.86423855 12.68379682 12.63824328 12.86417121 12.86417121 12.86417121 12.86524086 12.86417199 
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.21483095 11.99704274 12.05617048 11.99712997 11.99702373 11.99702373 11.99702373 12.12384990 11.99702431 
12.40652204 11.99702532 12.04449416 11.99708480 11.99702373 11.99702373 11.99702373 11.99746447 11.99702422 
12.16443079 11.99703240 12.03610056 11.99704687 11.99702373 11.99702373 11.99702373 11.99758600 11.99702382 
12.56930298 11.99705358 12.05617048 11.99708025 11.99702373 11.99702373 11.99702373 11.99801769 11.99702440 
12.27342883 11.99703911 12.04449416 11.99708780 11.99702373 11.99702373 11.99702373 11.99775038 11.99702384 
12.40942543 11.99705295 12.03610056 11.99705214 11.99702373 11.99702373 11.99702373 11.99751982 11.99702391 
12.48194751 11.99703362 12.03610056 11.99703525 11.99702373 11.99702373 11.99702373 11.99823906 11.99702391 
12.32889571 11.99708788 12.05617048 11.99706258 11.99702373 11.99702373 11.99702373 11.99747047 11.99702424 
12.54533635 11.99706469 12.03610056 11.99714812 11.99702373 11.99702373 11.99702373 11.99739898 11.99702416 
12.48861970 11.99703193 12.05617048 11.99704137 11.99702373 11.99702373 11.99702373 11.99734647 11.99702392 
12.31689474 11.99703900 12.03610056 11.99706174 11.99702373 11.99702373 11.99702373 11.99772662 11.99702384 
12.47154971 11.99703447 12.03610056 11.99706772 11.99702373 11.99702373 11.99702373 11.99840524 11.99702393 
12.18171455 11.99703788 12.03610056 11.99706399 11.99702373 11.99702373 11.99702373 11.99735833 11.99702381 
12.26189415 11.99703919 12.03610056 11.99711087 11.99702373 11.99702373 11.99702373 11.99775318 11.99702384 
12.22102433 11.99704659 12.05617048 11.99706633 11.99702373 11.99702373 11.99702373 12.09854547 11.99702975 
12.39135790 11.99703334 12.03610056 11.99708518 11.99702373 11.99702373 11.99702373 11.99742804 11.99702419 
12.33228646 11.99703287 12.03610056 11.99704869 11.99702373 11.99702373 11.99702373 11.99720678 11.99702384 
12.39645628 11.99704902 12.03610056 11.99705993 11.99702373 11.99702373 11.99702373 11.99736829 11.99702386 
12.28960373 11.99703285 12.04449416 11.99703899 11.99702373 11.99702373 11.99702373 11.99748912 11.99702384 
12.46951259 11.99703393 11.99702373 11.99704793 11.99702373 11.99702373 11.99702373 11.99778311 11.99702399 
12.39146667 11.99704617 12.03610056 11.99708475 11.99702373 11.99702373 11.99702373 11.99747565 11.99702399 
12.32369118 11.99703281 12.03610056 11.99704829 11.99702373 11.99702373 11.99702373 11.99730751 11.99702384 
12.37994228 11.99703961 12.05617048 11.99704969 11.99702373 11.99702373 11.99702373 11.99751938 11.99702385 
12.46925987 11.99706341 12.03610056 11.99708197 11.99702373 11.99702373 11.99702373 11.99756226 11.99702386 
12.28266888 11.99702876 12.03610056 11.99703739 11.99702373 11.99702373 11.99702373 11.99727954 11.99702383 
12.26335966 11.99706733 12.05617048 11.99711708 11.99702373 11.99702373 11.99702373 11.99764714 11.99702395 
12.53108878 11.99705592 12.03610056 11.99705633 11.99702373 11.99702373 11.99702373 11.99794328 11.99702393 
12.35755414 11.99703941 12.05617048 11.99704026 11.99702373 11.99702373 11.99702373 11.99734894 11.99702385 
12.22663124 11.99703873 12.03610056 11.99704971 11.99702373 11.99702373 11.99702373 11.99742663 11.99702383 
12.44343104 11.99702972 12.03610056 11.99707028 11.99702373 11.99702373 11.99702373 11.99810093 11.99702397 
12.13539846 11.99703205 12.03610056 11.99705247 11.99702373 11.99702373 11.99702373 11.99754849 11.99702381 
12.59861410 11.99704129 12.05617048 11.99706661 11.99702373 11.99702373 11.99702373 11.99777582 11.99702399 
12.32162027 11.99703932 12.03610056 11.99708003 11.99702373 11.99702373 11.99702373 11.99739510 11.99702387 
12.40564552 11.99703306 12.04449416 11.99703954 11.99702373 11.99702373 11.99702373 11.99754583 11.99702385 
12.38839325 11.99703512 12.03610056 11.99705266 11.99702373 11.99702373 11.99702373 11.99742416 11.99702397 
12.33046353 11.99703393 12.03610056 11.99706529 11.99702373 11.99702373 11.99702373 11.99794418 11.99702552 
12.52085079 11.99704240 12.03610056 11.99704977 11.99702373 11.99702373 11.99702373 11.99834586 11.99702402 
12.33695328 11.99704996 12.03610056 11.99706307 11.99702373 11.99702373 11.99702373 11.99840396 11.99702421 
12.47060557 11.99705401 12.03610056 11.99706504 11.99702373 11.99702373 11.99702373 12.02380958 11.99702636 
12.46662151 11.99704134 12.05617048 11.99705180 11.99702373 11.99702373 11.99702373 11.99830852 11.99702392 
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
13.12508582 12.86419396 12.73802622 12.86431646 12.63743677 12.63743677 12.63743677 12.98836350 12.86419774 
13.30300810 12.86420021 12.63744411 12.86426626 12.86417121 12.63743677 12.86417121 12.86511673 12.86417348 
13.08847965 12.86419567 12.63744933 12.86420887 12.86417121 12.86417121 12.86417121 12.86518270 12.86417165 
13.50766334 12.86421630 12.74324996 12.86422981 12.86417121 12.86417121 12.86417121 12.86511196 12.86417206 
13.18073145 12.86419728 12.63745113 12.86430963 12.86417121 12.86417121 12.86417121 12.86549562 12.86417177 
13.35872665 12.86421348 12.72862520 12.86421155 12.86417121 12.86417121 12.86417121 12.86590837 12.86417192 
13.36091975 12.86419056 12.72862520 12.86424363 12.86417121 12.86417121 12.86417121 12.89782128 12.86417288 
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
13.12508582 12.86419396 12.73802622 12.86431767 12.63743677 12.63743677 12.63743677 12.98836350 12.86419774 
13.30300810 12.86420021 12.63744411 12.86426597 12.86417121 12.63743677 12.86417121 12.86511673 12.86417348 
13.08847965 12.86419567 12.63744933 12.86420870 12.86417121 12.86417121 12.86417121 12.86518270 12.86417165 
13.50766334 12.86421630 12.74324996 12.86422914 12.86417121 12.86417121 12.86417121 12.86511196 12.86417206 
13.18073145 12.86419728 12.63745113 12.86430800 12.86417121 12.86417121 12.86417121 12.86549562 12.86417177 
13.35872665 12.86421348 12.72862520 12.86421120 12.86417121 12.86417121 12.86417121 12.86590837 12.86417192 
13.36091975 12.86419056 12.72862520 12.86424299 12.86417121 12.86417121 12.86417121 12.89782128 12.86417288 
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.21483095 11.99704274 12.05617048 11.99712997 11.99702373 11.99702373 11.99702373 12.12384990 11.99702431 
12.40652204 11.99702532 12.04449416 11.99708480 11.99702373 11.99702373 11.99702373 11.99746447 11.99702422 
12.16443079 11.99703240 12.03610056 11.99704687 11.99702373 11.99702373 11.99702373 11.99758600 11.99702382 
12.56930298 11.99705358 12.05617048 11.99708025 11.99702373 11.99702373 11.99702373 11.99801769 11.99702440 
12.27342883 11.99703911 12.04449416 11.99708780 11.99702373 11.99702373 11.99702373 11.99775038 11.99702384 
12.40942543 11.99705295 12.03610056 11.99705214 11.99702373 11.99702373 11.99702373 11.99751982 11.99702391 
12.48194751 11.99703362 12.03610056 11.99703525 11.99702373 11.99702373 11.99702373 11.99823906 11.99702391 
12.32889571 11.99708788 12.05617048 11.99706258 11.99702373 11.99702373 11.99702373 11.99747047 11.99702424 
12.54533635 11.99706469 12.03610056 11.99714812 11.99702373 11.99702373 11.99702373 11.99739898 11.99702416 
12.48861970 11.99703193 12.05617048 11.99704137 11.99702373 11.99702373 11.99702373 11.99734647 11.99702392 
12.31689474 11.99703900 12.03610056 11.99706174 11.99702373 11.99702373 11.99702373 11.99772662 11.99702384 
12.47154971 11.99703447 12.03610056 11.99706772 11.99702373 11.99702373 11.99702373 11.99840524 11.99702393 
12.18171455 11.99703788 12.03610056 11.99706399 11.99702373 11.99702373 11.99702373 11.99735833 11.99702381 
12.26189415 11.99703919 12.03610056 11.99711087 11.99702373 11.99702373 11.99702373 11.99775318 11.99702384 
12.22102433 11.99704659 12.05617048 11.99706633 11.99702373 11.99702373 11.99702373 12.09854547 11.99702975 
12.39135790 11.99703334 12.03610056 11.99708518 11.99702373 11.99702373 11.99702373 11.99742804 11.99702419 
12.33228646 11.99703287 12.03610056 11.99704869 11.99702373 11.99702373 11.99702373 11.99720678 11.99702384 
12.39645628 11.99704902 12.03610056 11.99705993 11.99702373 11.99702373 11.99702373 11.99736829 11.99702386 
12.28960373 11.99703285 12.04449416 11.99703899 11.99702373 11.99702373 11.99702373 11.99748912 11.99702384 
12.46951259 11.99703393 11.99702373 11.99704793 11.99702373 11.99702373 11.99702373 11.99778311 11.99702399 
12.39146667 11.99704617 12.03610056 11.99708475 11.99702373 11.99702373 11.99702373 11.99747565 11.99702399 
12.32369118 11.99703281 12.03610056 11.99704829 11.99702373 11.99702373 11.99702373 11.99730751 11.99702384 
12.37994228 11.99703961 12.05617048 11.99704969 11.99702373 11.99702373 11.99702373 11.99751938 11.99702385 
12.46925987 11.99706341 12.03610056 11.99708197 11.99702373 11.99702373 11.99702373 11.99756226 11.99702386 
12.28266888 11.99702876 12.03610056 11.99703739 11.99702373 11.99702373 11.99702373 11.99727954 11.99702383 
12.26335966 11.99706733 12.05617048 11.99711708 11.99702373 11.99702373 11.99702373 11.99764714 11.99702395 
12.53108878 11.99705592 12.03610056 11.99705633 11.99702373 11.99702373 11.99702373 11.99794328 11.99702393 
12.35755414 11.99703941 12.05617048 11.99704026 11.99702373 11.99702373 11.99702373 11.99734894 11.99702385 
12.22663124 11.99703873 12.03610056 11.99704971 11.99702373 11.99702373 11.99702373 11.99742663 11.99702383 
12.44343104 11.99702972 12.03610056 11.99707028 11.99702373 11.99702373 11.99702373 11.99810093 11.99702397 
12.13539846 11.99703205 12.03610056 11.99705247 11.99702373 11.99702373 11.99702373 11.99754849 11.99702381 
12.59861410 11.99704129 12.05617048 11.99706661 11.99702373 11.99702373 11.99702373 11.99777582 11.99702399 
12.32162027 11.99703932 12.03610056 11.99708003 11.99702373 11.99702373 11.99702373 11.99739510 11.99702387 
12.40564552 11.99703306 12.04449416 11.99703954 11.99702373 11.99702373 11.99702373 11.99754583 11.99702385 
12.38839325 11.99703512 12.03610056 11.99705266 11.99702373 11.99702373 11.99702373 11.99742416 11.99702397 
12.33046353 11.99703393 12.03610056 11.99706529 11.99702373 11.99702373 11.99702373 11.99794418 11.99702552 
12.52085079 11.99704240 12.03610056 11.99704977 11.99702373 11.99702373 11.99702373 11.99834586 11.99702402 
12.33695328 11.99704996 12.03610056 11.99706307 11.99702373 11.99702373 11.99702373 11.99840396 11.99702421 
12.47060557 11.99705401 12.03610056 11.99706504 11.99702373 11.99702373 11.99702373 12.02380958 11.99702636 
12.46662151 11.99704134 12.05617048 11.99705180 11.99702373 11.99702373 11.99702373 11.99830852 11.99702392 


==> figures/Experiment38/Statistics_data/l1reg1e-01_nlayer4_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
13.87669171 12.94890051 12.94889403 12.94890955 12.94889403 12.94889403 12.94889403 13.15706759 12.94890382 
13.78631153 12.94890668 12.94889403 12.94890570 12.94889403 12.94889403 12.94889403 13.06250645 12.94889730 
13.83396831 12.94901055 12.94889403 12.94900189 12.94889403 12.94889403 12.94889403 13.06131597 12.94894215 
14.10052926 12.94894534 12.94889403 12.94893603 12.94889403 12.94889403 12.94889403 13.15437485 12.94890853 
13.75947171 12.94912313 12.94889403 12.94913678 12.94889403 12.94889403 12.94889403 12.99538367 12.94889764 
14.00082882 12.94924998 12.94889403 12.94925254 12.94889403 12.94889403 12.94889403 12.95544328 12.94889610 
14.08961847 12.94900064 12.94889403 12.94899802 12.94889403 12.94889403 12.94889403 13.05879394 12.94890926 
14.01011960 12.94955000 12.94889403 12.94962191 12.94889403 12.94889403 12.94889403 13.06298116 12.95115782 
14.06725034 12.94892498 12.82869332 12.94892741 12.94889403 12.94889403 12.94889403 13.05041268 12.94889496 
13.74244932 12.94923724 12.94889403 12.94923435 12.94889403 12.94889403 12.94889403 12.97881138 12.94889765 
13.81155750 12.94907582 12.94889403 12.94914763 12.94889403 12.94889403 12.94889403 12.99140936 12.94889653 
13.98864460 12.94988158 12.94889403 12.94986097 12.94889403 12.94889403 12.94889403 13.10626352 12.94890261 
13.78117435 12.94892736 12.94889403 12.94894292 12.94889403 12.94889403 12.94889403 12.95352229 12.94889507 
13.82754629 12.94889943 12.94889403 12.94890866 12.94889403 12.94889403 12.94889403 12.95080692 12.94889458 
13.55123254 12.94889644 12.94889403 12.94890362 12.94889403 12.94889403 12.94889403 13.06418702 12.94890966 
13.90532199 12.94917999 12.94889403 12.94917902 12.94889403 12.94889403 12.94889403 12.98068854 12.94889540 
13.90698236 12.94906862 12.94889403 12.94906938 12.94889403 12.94889403 12.94889403 12.95231527 12.94889460 
14.13509927 12.94898395 12.94889403 12.94895069 12.94889403 12.94889403 12.94889403 13.09116513 12.94916997 
13.94332298 12.94930993 12.94889403 12.94928635 12.94889403 12.94889403 12.94889403 13.08229065 12.94889898 
13.96691250 12.94905491 12.94889405 12.94904937 12.94889403 12.94889403 12.94889403 13.06235672 12.94896915 
13.82628557 12.94943749 12.94889403 12.94947025 12.94889403 12.94889403 12.94889403 13.04827659 12.94891404 
13.96798876 12.94898857 12.94889403 12.94897772 12.94889403 12.94889403 12.94889403 12.95079973 12.94890001 
13.91364647 12.94913006 12.94889403 12.94913315 12.94889403 12.94889403 12.94889403 13.00903689 12.94889808 
14.07347934 12.94905460 12.94889403 12.94919650 12.94889403 12.94889403 12.94889403 12.95556073 12.94889427 
13.89419247 12.94909631 12.94889403 12.94908529 12.94889403 12.94889403 12.94889403 12.95185585 12.94889479 
13.91876262 12.94899767 12.94889403 12.94902427 12.94889403 12.94889403 12.94889403 12.97487993 12.94889808 
14.02465237 12.94925947 12.94889403 12.94925797 12.94889403 12.94889403 12.94889403 12.97177637 12.94889513 
14.01201043 12.94909884 12.94889403 12.94909838 12.94889403 12.94889403 12.94889403 13.03641889 12.94889800 
13.92348630 12.94903327 12.94889403 12.94908015 12.94889403 12.94889403 12.94889403 12.99281080 12.94890963 
13.86709195 12.94907753 12.94889403 12.94908671 12.94889403 12.94889403 12.94889403 13.16254867 12.94891356 
13.66483770 12.94891713 12.94889403 12.94891386 12.94889403 12.94889403 12.94889403 12.95444068 12.94889825 
14.01240259 12.94890526 12.94889403 12.94891309 12.94889403 12.94889403 12.94889403 13.06727391 12.94889539 
13.83881360 12.94911631 12.94889403 12.94911655 12.94889403 12.94889403 12.94889403 13.02926140 12.94889776 
13.81781173 12.94908793 12.94889403 12.94908767 12.94889403 12.94889403 12.94889403 12.96346485 12.94889677 
13.90450756 12.94913139 12.82868742 12.94919057 12.94889403 12.94889403 12.94889403 13.04778850 12.94896098 
13.81424383 12.94893751 12.94889403 12.94893990 12.94889403 12.94889403 12.94889403 13.14322499 12.94893853 
13.95556462 12.94915227 12.94889403 12.94915699 12.94889403 12.94889403 12.94889403 12.95748584 12.94889741 
14.08882084 12.94893010 12.94889410 12.94894326 12.94889403 12.94889403 12.94889403 13.20829499 12.94893661 
14.04871694 12.94894597 12.94889403 12.94893374 12.94889403 12.94889403 12.94889403 13.09323840 12.94890087 
13.89160047 12.94890259 12.94889403 12.94890122 12.94889403 12.94889403 12.94889403 12.97569882 12.94889523 


==> figures/Experiment38/Statistics_data/l1reg1e-01_nlayer5_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 13.04038783 13.04038783 13.04038783 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 13.04038783 13.04038783 13.04038783 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 13.04038783 13.04038783 13.04038783 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 
44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 44.58676510 


==> figures/Experiment38/Statistics_data/l2reg1e-01_nlayer3_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.50063366 12.50063123 11.98030346 12.50063123 12.06300960 12.06300960 12.06300960 12.50066482 12.50063123 
12.50063283 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50066343 12.50063123 
12.50063262 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50064813 12.50063123 
12.50063389 12.50063123 11.98030343 12.50063123 12.50063123 12.50063123 12.50063123 12.50075983 12.06300961 
12.50063361 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.06301424 12.06300960 
12.50063388 12.50063123 11.98030340 12.06300960 12.06300960 12.06300960 12.06300960 12.50002486 12.06300960 
12.50063367 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.06301632 12.06300960 
12.50063339 12.50063123 11.98106975 12.50063123 12.50063123 12.50063123 12.50063123 12.50067337 12.50063124 
12.50063273 12.50063124 12.25066183 12.06300960 12.06300960 12.06300960 12.06300960 12.50067240 12.50063124 
12.50063355 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.06301458 12.06300960 
12.50063312 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50065392 12.50063123 
12.50063336 12.50063123 11.98106925 12.50063123 12.06300960 12.06300960 12.06300960 12.50068298 12.50063123 
12.50063400 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50076674 12.50064240 
12.50063350 12.50063123 11.98030340 12.06300960 12.06300960 12.06300960 12.06300960 12.06301821 12.06300960 
12.50063260 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50064892 12.50063123 
12.50063293 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50064212 12.50063123 
12.50063425 12.50063123 11.98106924 12.50063123 12.06300960 12.06300960 12.06300960 12.06301738 12.06300960 
12.50063371 12.50063123 11.98030342 12.50063123 12.06300960 12.06300960 12.06300960 12.50067013 12.06300961 
12.50063387 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50072954 12.50063128 
12.50063297 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50065029 12.50063123 
12.50063318 12.50063123 11.98030340 12.06300960 12.06300960 12.06300960 12.06300960 12.50072514 12.06300960 
12.50063375 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50065904 12.50063123 
12.50063404 12.50063123 11.98106924 12.50063123 12.50063123 12.50063123 12.06300960 12.50068307 12.50063123 
12.50063430 12.50063123 11.98106924 12.06300960 12.06300960 12.06300960 12.06300960 12.06302236 12.06300960 
12.50063313 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50069745 12.50063124 
12.50063379 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.06310095 12.06300960 
12.50063418 12.50063123 11.98106924 12.50063123 12.06300960 12.06300960 12.06300960 12.50076497 12.50063190 
12.50063481 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.06302393 12.06300960 
12.50063395 12.50063123 11.98106924 12.50063123 12.06300960 12.06300960 12.06300960 12.06303173 12.06300960 
12.50063310 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50069580 12.50063130 
12.50063301 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50070672 12.50063143 
12.50063327 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50072067 12.50063126 
12.50063334 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50070959 12.50063145 
12.50063447 12.50063123 11.98106924 12.50063123 12.06300960 12.06300960 12.06300960 12.50071085 12.50063123 
12.50063371 12.50063123 11.98106924 12.50063123 12.06300960 12.06300960 12.06300960 12.06302053 12.06300960 
12.50063247 12.50063123 11.98030346 12.06300960 12.50063123 12.50063123 12.50063123 12.50065330 12.50063123 
12.50063381 12.50063123 11.98030340 12.50063123 12.50063123 12.50063123 12.50063123 12.50065627 12.50063123 
12.50063301 12.50063123 11.98106924 12.50063123 12.50063123 12.50063123 12.50063123 12.50065279 12.50063123 
12.50063368 12.50063123 11.98048288 12.06300960 12.06300960 12.06300960 12.06300960 12.50069374 12.50063127 
12.50063363 12.50063123 11.98030340 12.50063123 12.06300960 12.06300960 12.06300960 12.50066938 12.50063124 


==> figures/Experiment38/Statistics_data/l2reg1e-01_nlayer4_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55073659 12.55062420 
12.55062466 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55071516 12.55062418 
12.55062465 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55066998 12.55062417 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55084795 12.55062419 
12.55062471 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55078273 12.55062420 
12.55062470 12.55062414 12.15935925 12.55062414 12.55062414 12.55062414 12.55062414 12.55080485 12.55062415 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55066886 12.55062420 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55084877 12.55062415 
12.55062466 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55069195 12.55062418 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55068904 12.55062419 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55067594 12.55062415 
12.55062471 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55072671 12.55062416 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55086641 12.55062421 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55067102 12.55062420 
12.55062465 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55081767 12.55062417 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55072616 12.55062419 
12.55062472 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55083432 12.55062421 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55095007 12.55062419 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55072735 12.55062420 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55073014 12.55062415 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55079781 12.55062419 
12.55062471 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55084522 12.55062420 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55073593 12.55062420 
12.55062474 12.55062414 12.15935925 12.55062414 12.55062414 12.55062414 12.55062414 12.55076846 12.55062416 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55071999 12.55062420 
12.55062471 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55068757 12.55062415 
12.55062474 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55066600 12.55062415 
12.55062475 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55084217 12.55062416 
12.55062471 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55080621 12.55062419 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55068257 12.55062419 
12.55062466 12.55062414 12.15935925 12.55062414 12.55062414 12.55062414 12.55062414 12.55070216 12.55062418 
12.55062467 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55077222 12.55062418 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55066904 12.55062419 
12.55062475 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55079404 12.55062416 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55076461 12.55062420 
12.55062467 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55136151 12.55062418 
12.55062470 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55076341 12.55062415 
12.55062468 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55068156 12.55062418 
12.55062473 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55073657 12.55062415 
12.55062469 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55062414 12.55109721 12.55062419 


==> figures/Experiment38/Statistics_data/l2reg1e-01_nlayer5_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.60133344 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60131730 12.60062033 
12.60133349 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60132133 12.60062022 
12.60133342 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60137314 12.60062017 
12.60133116 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60170376 12.60062025 
12.60133200 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60093796 12.60062031 
12.60133118 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60086249 12.60062025 
12.60133212 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60075242 12.60061996 
12.60133212 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60112033 12.60062026 
12.60133342 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60261040 12.60062020 
12.60133348 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60087742 12.60062026 
12.60133052 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60078465 12.60062020 
12.60133242 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60088713 12.60062004 
12.60133353 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60140298 12.60062033 
12.60133291 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60090187 12.60062030 
12.60133391 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60314366 12.60062018 
12.60133349 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60127275 12.60062003 
12.60133072 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60093331 12.60062031 
12.60133221 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60095711 12.60061994 
12.60133132 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60082570 12.60062032 
12.60133130 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60081503 12.60062019 
12.60133048 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60076915 12.60062023 
12.60133233 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60088400 12.60061991 
12.60133250 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60149011 12.60062028 
12.60132928 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60088911 12.60062030 
12.60133375 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60101085 12.60062027 
12.60132997 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60080218 12.60062024 
12.60132996 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60093754 12.60062028 
12.60133287 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60083101 12.60062007 
12.60133133 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60077032 12.60062025 
12.60133277 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60086940 12.60062026 
12.60133261 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60118048 12.60062019 
12.60133307 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60167309 12.60062021 
12.60133153 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60134085 12.60062024 
12.60132978 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60087128 12.60062039 
12.60133298 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60112068 12.60061995 
12.60133291 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60355642 12.60062021 
12.60133177 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60089783 12.60062024 
12.60133177 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60098192 12.60062020 
12.60132972 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60162045 12.60062028 
12.60133277 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60061989 12.60117842 12.60062005 


==> figures/Experiment38/Statistics_data/noreg_nlayer4_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.34760423 12.34760207 12.34697580 12.34760147 11.64383405 11.64350833 11.64352159 12.34756964 12.34620046 
12.34760423 12.34760133 12.34759767 12.34760035 11.67303554 11.67297045 11.67303538 12.34759552 12.34757620 
12.34760423 12.34759193 11.81763879 12.34759065 11.67285320 11.64351153 11.67269867 12.34760368 12.34760098 
12.34760422 12.34759868 12.34728012 12.34759435 11.67287806 11.64351044 11.67298025 12.34758679 12.34742061 
12.34760423 12.34759946 12.34752990 12.34759714 11.67289374 11.64361638 11.67272659 12.34759423 12.34755720 
12.34760423 12.34760184 11.81763879 12.34760004 11.65210035 11.64351141 11.64357440 12.34759471 12.34754560 
12.34760423 12.34760343 11.81761834 12.34760338 11.67303886 11.67303447 11.67303890 12.34758926 12.34740234 
12.34760422 12.34760305 12.34759803 12.34760272 11.67165297 11.64351140 11.66455730 12.34759749 12.34758537 
12.34760424 12.34760184 12.34707236 12.34760059 11.64351154 11.64351139 11.64351139 12.34760094 12.34759711 
12.34760424 12.34760321 11.81763448 12.34760292 11.67301989 11.67257395 11.67301937 12.34759316 12.34755488 
12.34760423 12.34760276 12.34369077 12.34760268 11.67292976 11.64352144 11.67286540 12.34760316 12.34759492 
12.34760424 12.34760351 12.27195329 12.34760347 11.64350905 11.64350354 11.64350939 12.34760711 12.34758657 
12.34760423 12.34760338 12.34754882 12.34760333 11.64351141 11.64351140 11.64351141 12.34759660 12.34753515 
12.34760424 12.34760308 12.34759380 12.34760266 11.67279626 11.64351009 11.67276803 12.34759250 12.34754478 
12.34760423 12.34760125 12.34760329 12.34760032 11.67302609 11.67284884 11.67299574 12.34759933 12.34758524 
12.34760424 12.34760024 12.34596310 12.34759822 11.64351139 11.64351133 11.64351137 12.34760484 12.34759251 
12.34760423 12.34760223 11.81763798 12.34760087 11.64350608 11.64349906 11.64350240 12.34744466 11.81763519 
12.34760424 12.34759432 11.81763854 12.34758911 11.67301806 11.67158183 11.67302399 12.34760154 12.34756293 
12.34760423 12.34760308 12.34757753 12.34760289 11.67298167 11.64351707 11.67298550 12.34753671 11.81866331 
12.34760423 12.34760196 11.81763806 12.34760073 11.67245708 11.64351141 11.67121119 12.34760863 12.34758663 
12.34760423 12.34760218 12.34757737 12.34760018 11.64351163 11.64351135 11.64351138 12.34759543 12.34757952 
12.34760424 12.34760155 12.34758875 12.34760047 11.67303673 11.67295968 11.67303647 12.34758271 12.34658324 
12.34760423 12.34758214 11.81763838 12.34756471 11.67197427 11.64351116 11.67088084 12.34760340 12.34756847 
12.34760423 12.34760360 11.81763745 12.34760358 11.64366687 11.64351141 11.64351478 12.34752167 11.81763958 
12.34760423 12.34760045 12.34754992 12.34760090 11.64351134 11.64351116 11.64351134 12.34759194 12.34756361 
12.34760423 12.34760244 12.34754288 12.34760185 11.67293350 11.64351484 11.67291241 12.34759679 12.34756171 
12.34760424 12.34759609 12.34722679 12.34759328 11.64353287 11.64351099 11.64351189 12.34759058 12.34756316 
12.34760423 12.34760219 12.34758424 12.34760182 11.64351131 11.64351124 11.64351131 12.34758592 12.34736883 
12.34760423 12.34760308 12.20039578 12.34760298 11.67264130 11.64328544 11.67228397 12.34760003 12.34758104 
12.34760424 12.34760270 11.93270723 12.34760237 11.67303493 11.67301437 11.67303567 12.34758364 12.34753901 
12.34760424 12.34760006 11.81763869 12.34759659 11.67289846 11.64351640 11.67285252 12.34760542 12.34759574 
12.34760424 12.34760202 12.34756469 12.34760110 11.64452702 11.64351105 11.64351325 12.34760357 12.34759501 
12.34760423 12.34760155 11.81763944 12.34760085 11.67302298 11.67287836 11.67302264 12.34760365 12.34758757 
12.34760423 12.34760354 11.81764000 12.34760357 11.64592112 11.64351132 11.64361786 12.34760514 12.34756084 
12.34760423 12.34759778 12.18538498 12.34759331 11.67298492 11.64355810 11.67292885 12.34760131 12.34757059 
12.34760424 12.34760310 12.34758398 12.34760298 11.67299894 11.64352458 11.67297218 12.34760328 12.34759368 
12.34760423 12.34760309 12.34755691 12.34760277 11.64354883 11.64351140 11.64351386 12.34757726 12.34749241 
12.34760423 12.34760228 12.34757447 12.34760167 11.67270189 11.64351078 11.67223937 12.34759985 12.34758228 
12.34760423 12.34760238 12.34749086 12.34760131 11.67290278 11.64351146 11.67287007 12.34751289 11.81763973 
12.34760423 12.34760207 12.34741515 12.34760118 11.67302655 11.67291099 11.67302412 12.34760426 12.34759216 


==> figures/Experiment38/Statistics_data/noreg_nlayer5_rho1.txt <==
BPG BPG-WB BPG-CoCaIn BPG-CoCaIn-CF PALM iPALM iPALM 
12.34840692 12.34760358 12.34760359 12.34760356 11.67580284 11.67303894 11.67304988 12.34760340 12.34760314 
12.34840671 12.34760358 12.34760358 12.34760358 11.67330694 11.67303718 11.67303917 12.34760346 12.34760344 
12.34840680 12.34760358 12.34760359 12.34760355 11.81755847 11.67304001 11.81754952 12.34760377 12.34760376 
12.34840451 12.34760358 12.34760354 12.34760358 11.81759529 11.81037750 11.81759596 12.34760333 12.34760334 
12.34840543 12.34760358 12.34760356 12.34760358 11.81672844 11.67303994 11.81622556 12.34760418 12.34760385 
12.34840440 12.34760358 12.34760354 12.34760358 11.81763263 11.81745803 11.81763364 12.34760358 12.34760357 
12.34840543 12.34760358 12.34760357 12.34760358 11.67303993 11.67303987 11.67303993 12.34760346 12.34760316 
12.34840553 12.34760358 12.34760358 12.34760356 11.81719382 11.67304066 11.81673665 12.34760360 12.34760356 
12.34840671 12.34760358 12.34760360 12.34760358 11.67289285 11.64351260 11.67286662 12.34760285 12.34760287 
12.34840682 12.34760358 12.34760355 12.34760358 11.67303865 11.67303715 11.67303880 12.34760380 12.34760358 
12.34840357 12.34760358 12.34760358 12.34760358 11.81763451 11.81762585 11.81763418 12.34760370 12.34760368 
12.34840570 12.34760358 12.34760357 12.34760358 11.67303976 11.67303944 11.67303974 12.34760358 12.34760351 
12.34840669 12.34760358 12.34760358 12.34760358 11.67303160 11.67301486 11.67303196 12.34760250 12.34760245 
12.34840602 12.34760358 12.34760358 12.34760358 11.67300950 11.67264499 11.67300873 12.34760403 12.34760396 
12.34840724 12.34760358 12.34760354 12.34760358 11.67302063 11.67298013 11.67301860 12.34760348 12.34760347 
12.34840705 12.34760358 12.34760356 12.34760355 11.81661509 11.67303935 11.81259201 12.34760329 12.34760335 
12.34840385 12.34760358 12.34760352 12.34760358 11.67303983 11.67303968 11.67303959 12.34760351 12.34760340 
12.34840556 12.34760358 12.34760359 12.34760358 11.67303985 11.67303972 11.67303985 12.34760409 12.34760390 
12.34840465 12.34760358 12.34760358 12.34760358 11.67302682 11.67299976 11.67302749 12.34760219 12.34760154 
12.34840452 12.34760358 12.34760362 12.34760358 11.81681513 11.67303932 11.81423731 12.34760323 12.34760313 
12.34840359 12.34760358 12.34760337 12.34760358 11.67303993 11.67303744 11.67303912 12.34760357 12.34760354 
12.34840569 12.34760358 12.34760356 12.34760354 11.81748241 11.67303969 11.81743363 12.34760198 12.34760131 
12.34840570 12.34760358 12.34760362 12.34760358 11.67303945 11.67303764 11.67303933 12.34760365 12.34760354 
12.34840228 12.34760358 12.34760358 12.34760358 11.81756973 11.67504330 11.81756420 12.34760399 12.34760402 
12.34840712 12.34760358 12.34760362 12.34760358 11.67303172 11.67300161 11.67303175 12.34760307 12.34760298 
12.34840306 12.34760358 12.34760363 12.34760358 11.81760222 11.81694675 11.81760092 12.34760329 12.34760314 
12.34840308 12.34760358 12.34760345 12.34760358 11.81761136 11.81728549 11.81761378 12.34760331 12.34760337 
12.34840641 12.34760358 12.34760365 12.34760357 11.67303950 11.67303490 11.67303831 12.34760318 12.34760304 
12.34840474 12.34760358 12.34760358 12.34760358 11.81761896 11.81752672 11.81761917 12.34760356 12.34760354 
12.34840590 12.34760358 12.34760359 12.34760358 11.81762654 11.81755784 11.81762708 12.34760218 12.34760242 
12.34840555 12.34760358 12.34760358 12.34760358 11.81756698 11.67304351 11.81755831 12.34760227 12.34760222 
12.34840628 12.34760358 12.34760357 12.34760358 11.81643132 11.67303780 11.81322763 12.34760336 12.34760331 
12.34840493 12.34760358 12.34760356 12.34760358 11.81759546 11.81542426 11.81759356 12.34760370 12.34760367 
12.34840283 12.34760358 12.34760359 12.34760358 11.81146411 11.67304029 11.67553795 12.34760403 12.34760393 
12.34840645 12.34760358 12.34760347 12.34760358 11.67303995 11.67303993 11.67303995 12.34760363 12.34760353 
12.34840618 12.34760358 12.34760358 12.34760358 11.81762779 11.81755800 11.81762732 12.34760336 12.34760333 
12.34840520 12.34760358 12.34760357 12.34760358 11.67303980 11.67303934 11.67303986 12.34760304 12.34760289 
12.34840513 12.34760358 12.34760362 12.34760358 11.81703495 11.67304003 11.81626636 12.34760359 12.34760353 
12.34840276 12.34760358 12.34760357 12.34760358 11.81752689 11.67303983 11.81751252 12.34760509 12.34760476 
12.34840618 12.34760358 12.34760358 12.34760358 11.67303997 11.67303996 11.67303996 12.34760394 12.34760389 

